A branch-and-cut algorithm for vehicle routing problems with three-dimensional loading constraints

This paper presents a new branch-and-cut algorithm based on infeasible path elimination for the three-dimensional loading capacitated vehicle routing problem (3L-CVRP) with different loading problem variants. We show that a previously infeasible route can become feasible by adding a new customer if support constraints are enabled in the loading subproblem and call this the incremental feasibility property. Consequently, different infeasible path definitions apply to different 3L-CVRP variants and we introduce several variant-depending lifting steps to strengthen infeasible path inequalities. The loading subproblem is solved exactly using a flexible constraint programming model to determine the feasibility or infeasibility of a route. An extreme point-based packing heuristic is implemented to reduce time-consuming calls to the exact loading algorithm. Furthermore, we integrate a start solution procedure and periodically combine memoized feasible routes in a set-partitioning-based heuristic to generate new upper bounds. A comprehensive computational study, employing well-known benchmark instances, showcases the significant performance improvements achieved through the algorithmic enhancements. Consequently, we not only prove the optimality of many best-known heuristic solutions for the first time but also introduce new optimal and best solutions for a large number of instances.

==> Chapters/AllVariants-TransformedFlat_textsuperscript.csv <==
Instance,AllConstraints-VehicleCount,AllConstraints-Objective,AllConstraints-GapPCT,AllConstraints-RPDDeltaBKS,AllConstraints-AvgRouteWeight,AllConstraints-AvgRouteVolume,AllConstraints-CiteMarkBKS,AllConstraints-RPDVolumeWeightWeightUtil,AllConstraints-RPDVolumeWeightVolUtil,AllConstraints-RPDVolumeWeight,NoFragility-VehicleCount,NoFragility-Objective,NoFragility-GapPCT,NoFragility-RPDDeltaBKS,NoFragility-AvgRouteWeight,NoFragility-RPDVolumeWeightWeightUtil,NoFragility-RPDVolumeWeightVolUtil,NoFragility-RPDVolumeWeight,NoFragility-AvgRouteVolume,NoFragility-CiteMarkBKS,NoLifo-VehicleCount,NoLifo-Objective,NoLifo-GapPCT,NoLifo-RPDVolumeWeightWeightUtil,NoLifo-RPDVolumeWeightVolUtil,NoLifo-RPDVolumeWeight,NoLifo-RPDDeltaBKS,NoLifo-AvgRouteWeight,NoLifo-AvgRouteVolume,NoLifo-CiteMarkBKS,NoSupport-VehicleCount,NoSupport-RPDVolumeWeightWeightUtil,NoSupport-RPDVolumeWeightVolUtil,NoSupport-RPDVolumeWeight,NoSupport-Objective,NoSupport-GapPCT,NoSupport-RPDDeltaBKS,NoSupport-AvgRouteWeight,NoSupport-AvgRouteVolume,LoadingOnly-RPDVolumeWeightWeightUtil,LoadingOnly-RPDVolumeWeightVolUtil,LoadingOnly-RPDVolumeWeight,NoSupport-CiteMarkBKS,LoadingOnly-VehicleCount,LoadingOnly-Objective,LoadingOnly-GapPCT,LoadingOnly-RPDDeltaBKS,VolumeWeightApproximation-RPDVolumeWeightWeightUtil,VolumeWeightApproximation-RPDVolumeWeightVolUtil,VolumeWeightApproximation-RPDVolumeWeight,LoadingOnly-AvgRouteWeight,LoadingOnly-AvgRouteVolume,LoadingOnly-CiteMarkBKS,VolumeWeightApproximation-VehicleCount,VolumeWeightApproximation-Objective,VolumeWeightApproximation-GapPCT,VolumeWeightApproximation-RPDDeltaBKS,VolumeWeightApproximation-AvgRouteWeight,VolumeWeightApproximation-AvgRouteVolume,VolumeWeightApproximation-CiteMarkBKS,adjustedInstance
E016-03m,4.0,301.6582384371,0.0,-0.03,0.7166666667,0.5354222222,\textsuperscript{a},-25.000000000000007,-25.000000003501917,8.127068716116879,4.0,301.6582384371,0.0,-0.03,0.7166666667,-25.000000000000007,-25.000000003501917,8.127068716116879,0.5354222222,\textsuperscript{d},4.0,297.6508750726,0.0,-25.000000000000007,-25.000000003501917,6.69066022905316,0.0,0.7166666667,0.5354222222,\textsuperscript{d},4.0,-25.000000000000007,-25.000000003501917,6.69066022905316,297.6508750726,0.0,0.0,0.7166666667,0.5354222222,-25.000000000000007,-25.000000003501917,6.69066022905316,\textsuperscript{d},4.0,297.6508750726,0.0,0.0,,,,0.7166666667,0.5354222222,\textsuperscript{e},3.0,278.9849406064,0.0,0.0,0.9555555556,0.7138962963000001,\textsuperscript{j},E016-03m\textsuperscript{$\setOfHeavyItems$}
E016-05m,5.0,334.9638862376,0.0,0.0,0.9381818182,0.3322,\textsuperscript{b},0.0,0.0,0.0,5.0,334.9638862376,0.0,0.0,0.9381818182,0.0,0.0,0.0,0.3322,\textsuperscript{e},5.0,334.9638862376,0.0,0.0,0.0,0.0,0.0,0.9381818182,0.3322,\textsuperscript{e},5.0,0.0,0.0,0.0,334.9638862376,0.0,0.0,0.9381818182,0.3322,0.0,0.0,0.0,\textsuperscript{e},5.0,334.9638862376,0.0,0.0,,,,0.9381818182,0.3322,\textsuperscript{e},5.0,334.9638862376,0.0,0.0,0.9381818182,0.3322,\textsuperscript{j},E016-05m\textsuperscript{$\setOfHeavyItems$}
E021-04m,4.0,385.531612043,0.0,0.0,0.9676470588,0.5601833333,\textsuperscript{c},0.0,0.0,7.569521693719902,4.0,373.0101194861,0.0,0.0,0.9676470588,0.0,0.0,4.075823840774506,0.5601833333,\textsuperscript{c},4.0,362.2714828967,0.0,0.0,0.0,1.0795714830415148,0.0,0.9676470588,0.5601833333,\textsuperscript{g},4.0,0.0,0.0,1.0795714830415148,362.2714828967,0.0,0.0,0.9676470588,0.5601833333,0.0,0.0,1.0795714830415148,\textsuperscript{c},4.0,362.2714828967,0.0,0.0,,,,0.9676470588,0.5601833333,\textsuperscript{e},4.0,358.4022741504,0.0,0.0,0.9676470588,0.5601833333,\textsuperscript{j},E021-04m\textsuperscript{$\setOfHeavyItems$}
E021-06m,6.0,430.8846754242,0.0,-1.44,0.9454022989,0.36855555560000003,\textsuperscript{a},0.0,0.0,0.0,6.0,430.8846754242,0.0,0.0,0.9454022989,0.0,0.0,0.0,0.36855555560000003,\textsuperscript{c},6.0,430.8846754242,0.0,0.0,0.0,0.0,0.0,0.9454022989,0.36855555560000003,\textsuperscript{e},6.0,0.0,0.0,0.0,430.8846754242,0.0,0.0,0.9454022989,0.36855555560000003,0.0,0.0,0.0,\textsuperscript{e},6.0,430.8846754242,0.0,0.0,,,,0.9454022989,0.36855555560000003,\textsuperscript{e},6.0,430.8846754242,0.0,0.0,0.9454022989,0.36855555560000003,\textsuperscript{j},E021-06m\textsuperscript{$\setOfHeavyItems$}
E022-04g,5.0,427.5637664265,0.0,-2.04,0.75,0.58696,\textsuperscript{a},-20.0,-20.0,13.931999822276769,5.0,395.6358415971,0.0,-8.32,0.75,-20.0,-20.0,5.424234170403673,0.58696,\textsuperscript{c},5.0,395.6358415971,0.0,-20.0,-20.0,5.424234170403673,-2.67,0.75,0.58696,\textsuperscript{c},4.0,0.0,0.0,3.8526960481615267,389.738176677,0.0,-1.49,0.9375,0.7337,0.0,0.0,1.106190265228123,\textsuperscript{c},4.0,379.4310956208,0.0,0.0,,,,0.9375,0.7337,\textsuperscript{f},4.0,375.279787148,0.0,0.0,0.9375,0.7337,\textsuperscript{j},E022-04g\textsuperscript{$\setOfHeavyItems$}
E022-06m,6.0,498.1572394012,0.0,0.0,0.9375,0.3722666667,\textsuperscript{d},0.0,0.0,0.46576173977106144,6.0,495.8477702001,0.0,0.0,0.9375,0.0,0.0,0.0,0.3722666667,\textsuperscript{c},6.0,495.8477702001,0.0,0.0,0.0,0.0,0.0,0.9375,0.3722666667,\textsuperscript{c},6.0,0.0,0.0,0.0,495.8477702001,0.0,0.0,0.9375,0.3722666667,0.0,0.0,0.0,\textsuperscript{g},6.0,495.8477702001,0.0,0.0,,,,0.9375,0.3722666667,\textsuperscript{e},6.0,495.8477702001,0.0,0.0,0.9375,0.3722666667,\textsuperscript{j},E022-06m\textsuperscript{$\setOfHeavyItems$}
E023-03g,5.0,757.8756055701,0.0019801281,-1.25,0.4528444444,0.5722888889000001,\textsuperscript{a},-20.000000014132887,-19.9999999972042,15.14194488935266,5.0,750.3772954739,0.0,-1.26,0.4528444444,-20.000000014132887,-19.9999999972042,14.002747372617067,0.5722888889000001,\textsuperscript{c},5.0,732.5148300503,0.0,-20.000000014132887,-19.9999999972042,11.288952398513135,0.0,0.4528444444,0.5722888889000001,\textsuperscript{f},5.0,-20.000000014132887,-19.9999999972042,12.764776339497336,742.2288483784,0.0,-0.12,0.4528444444,0.5722888889000001,0.0,0.0,5.8876253652429416,\textsuperscript{f},4.0,696.9627642922,0.0,-2.5300000000000002,,,,0.5660555556,0.7153611111,\textsuperscript{h},4.0,658.2098350852,0.0,0.0,0.5660555556,0.7153611111,\textsuperscript{j},E023-03g\textsuperscript{$\setOfLightItems$}
E023-05s,6.0,798.647378203,0.0,-0.66,0.3773703704,0.47164444440000003,\textsuperscript{a},-33.33333333333333,-33.333333342756625,20.19459668348126,5.0,779.6612491802,0.0,-0.33,0.4528444444,-20.000000014132887,-20.00000000848097,17.337227858693183,0.5659733333,\textsuperscript{c},5.0,730.6578586103,0.0,-20.000000014132887,-20.00000000848097,9.962330092265985,-0.61,0.4528444444,0.5659733333,\textsuperscript{c},5.0,-20.000000014132887,-20.00000000848097,10.637191513352253,735.1420560657,0.0,-5.24,0.4528444444,0.5659733333,-20.000000014132887,-20.00000000848097,9.962330092265985,\textsuperscript{c},5.0,730.6578586103,0.0,0.0,,,,0.4528444444,0.5659733333,\textsuperscript{f},4.0,664.4619643811,0.0,0.0,0.5660555556,0.7074666667,\textsuperscript{j},E023-05s\textsuperscript{$\setOfLightItems$}
E026-08m,8.0,630.1275729831,0.0,0.0,0.9557291667000001,0.4518472222,\textsuperscript{a},0.0,0.0,3.69893727806681,8.0,630.1275729831,0.0,0.0,0.9557291667000001,0.0,0.0,3.69893727806681,0.4518472222,\textsuperscript{f},8.0,630.1275729831,0.0,0.0,0.0,3.69893727806681,0.0,0.9557291667000001,0.4518472222,\textsuperscript{b},8.0,0.0,0.0,3.69893727806681,630.1275729831,0.0,0.0,0.9557291667000001,0.4518472222,0.0,0.0,3.69893727806681,\textsuperscript{b},8.0,630.1275729831,0.0,0.0,,,,0.9557291667000001,0.4518472222,\textsuperscript{e},8.0,607.6509456345,0.0,0.0,0.9557291667000001,0.4518472222,\textsuperscript{j},E026-08m\textsuperscript{$\setOfHeavyItems$}
E030-03g,6.0,769.3189972358,15.9692356148,-6.22,0.47222222220000004,0.6699592593,\textsuperscript{d},-16.666666675490188,-16.66666666044739,28.91609365956328,6.0,759.650527411,13.7172389425,-0.81,0.47222222220000004,-16.666666675490188,-16.66666666044739,27.295931716394016,0.6699592593,\textsuperscript{c},6.0,706.3015029542,5.5402860184,-16.666666675490188,-16.66666666044739,18.356144894242853,-4.54,0.47222222220000004,0.6699592593,\textsuperscript{c},6.0,-16.666666675490188,-16.66666666044739,18.90805377721973,709.595071479,4.8772672076,-4.82,0.47222222220000004,0.6699592593,0.0,0.0,8.520488204669146,\textsuperscript{c},5.0,647.6062902249,0.0,-5.8100000000000005,,,,0.5666666667,0.8039511111000001,\textsuperscript{i},5.0,596.7594699754,0.0,0.0,0.5666666667,0.8039511111000001,\textsuperscript{j},E030-03g\textsuperscript{$\setOfLightItems$}
E030-04s,7.0,728.3201915273,15.2241316423,-5.2,0.4047619048,0.5537269841,\textsuperscript{a},-42.85714284907563,-42.857142858617095,31.613975069412692,7.0,728.0054337266,15.658307556,-5.19,0.4047619048,-42.85714284907563,-42.857142858617095,31.557095518610502,0.5537269841,\textsuperscript{c},7.0,718.2446282596,14.0661710622,-42.85714284907563,-42.857142858617095,29.793230638389094,0.0,0.4047619048,0.5537269841,\textsuperscript{c},7.0,-42.85714284907563,-42.857142858617095,30.28635069899116,720.9734364792,14.1935583364,0.0,0.4047619048,0.5537269841,-33.33333333333333,-33.33333333333333,27.749350506712002,\textsuperscript{c},6.0,706.9342855078,12.3514833889,-1.45,,,,0.47222222220000004,0.6460148148,\textsuperscript{f},4.0,553.3760310356,0.0,0.0,0.7083333333,0.9690222222,\textsuperscript{j},E030-04s\textsuperscript{$\setOfLightItems$}
E031-09h,9.0,610.2341337694,0.0,0.0,0.9640522876000001,0.4408567901,\textsuperscript{a},0.0,0.0,0.03783733954209724,9.0,610.0033247402,0.0038764005,-0.04,0.9640522876000001,0.0,0.0,0.0,0.4408567901,\textsuperscript{c},9.0,610.0033247402,0.0005130089,0.0,0.0,0.0,0.0,0.9640522876000001,0.4408567901,\textsuperscript{c},9.0,0.0,0.0,0.0,610.0033247402,0.0039738967,0.0,0.9640522876000001,0.4408567901,0.0,0.0,0.0,\textsuperscript{c},9.0,610.0033247402,0.008298523700000001,0.0,,,,0.9640522876000001,0.4408567901,\textsuperscript{f},9.0,610.0033247402,0.0,0.0,0.9640522876000001,0.4408567901,\textsuperscript{j},E031-09h\textsuperscript{$\setOfHeavyItems$}
E033-03n,6.0,2619.7827583108,12.4158560976,-0.99,0.43230263160000004,0.626462963,\textsuperscript{d},-33.33333333333333,-33.33333332623883,22.948881729176467,6.0,2545.611827101,9.7355331921,-2.29,0.43230263160000004,-33.33333333333333,-33.33333332623883,19.46796980236596,0.626462963,\textsuperscript{c},5.0,2308.5616651394,3.9883690501,-20.00000000308426,-19.999999991486593,8.342981581704779,-5.29,0.5187631579,0.7517555556000001,\textsuperscript{c},5.0,-20.00000000308426,-19.999999991486593,12.19521447571984,2390.6446672359,3.6951721104,-2.77,0.5187631579,0.7517555556000001,-20.00000000308426,-19.999999991486593,7.591728888990193,\textsuperscript{c},5.0,2292.5540461694,3.8111637812,-0.58,,,,0.5187631579,0.7517555556000001,\textsuperscript{i},4.0,2130.7902288054,0.0,0.0,0.6484539474000001,0.9396944444,\textsuperscript{j},E033-03n\textsuperscript{$\setOfLightItems$}
E033-04g,7.0,1320.8360534148,23.0417060022,-3.1,0.5244642857,0.6474603175,\textsuperscript{c},-28.57142857337419,-28.571428563548494,31.183180508061763,7.0,1304.6004811055,21.9271401411,-2.81,0.5244642857,-28.57142857337419,-28.571428563548494,29.570691200705053,0.6474603175,\textsuperscript{c},6.0,1232.2682359473,18.6689174597,-16.666666666666682,-16.66666665931193,22.38677617309061,-4.21,0.611875,0.7553703704,\textsuperscript{c},6.0,-16.666666666666682,-16.66666665931193,19.62377357369656,1204.4485609339,15.0600221912,-6.95,0.611875,0.7553703704,-16.666666666666682,-16.66666665931193,17.242515841083343,\textsuperscript{c},6.0,1180.4725370753,13.8378239626,-0.32,,,,0.611875,0.7553703704,\textsuperscript{c},5.0,1006.8638740876,0.0,0.0,0.7342500000000001,0.9064444444,\textsuperscript{j},E033-04g\textsuperscript{$\setOfLightItems$}
E033-05s,6.0,1265.725296606,20.872134067,-5.42,0.611875,0.7247814815,\textsuperscript{c},-16.666666666666682,-16.666666666666675,28.40201198256413,6.0,1210.4524174345,16.8245355738,-8.54,0.611875,-16.666666666666682,-16.666666666666675,22.794832515802625,0.7247814815,\textsuperscript{c},6.0,1169.1067806044,15.2961756911,-16.666666666666682,-16.666666666666675,18.60050775203218,-1.1,0.611875,0.7247814815,\textsuperscript{c},6.0,-16.666666666666682,-16.666666666666675,18.634894420981325,1169.4457478533,13.5089040356,-2.7800000000000002,0.611875,0.7247814815,-16.666666666666682,-16.666666666666675,13.897518184154373,\textsuperscript{c},6.0,1122.7469707087,11.7396352178,-1.65,,,,0.611875,0.7247814815,\textsuperscript{f},5.0,985.7519185742,0.0,0.0,0.7342500000000001,0.8697377778000001,\textsuperscript{j},E033-05s\textsuperscript{$\setOfLightItems$}
E036-11h,11.0,698.6054332259,0.0,0.0,0.9484396201,0.3389030303,\textsuperscript{b},0.0,0.0,0.0,11.0,698.6054332259,0.0,0.0,0.9484396201,0.0,0.0,0.0,0.3389030303,\textsuperscript{f},11.0,698.6054332259,0.0,0.0,0.0,0.0,0.0,0.9484396201,0.3389030303,\textsuperscript{b},11.0,0.0,0.0,0.0,698.6054332259,0.0,0.0,0.9484396201,0.3389030303,0.0,0.0,0.0,\textsuperscript{b},11.0,698.6054332259,0.0,0.0,,,,0.9484396201,0.3389030303,\textsuperscript{e},11.0,698.6054332259,0.0,0.0,0.9484396201,0.3389030303,\textsuperscript{j},E036-11h\textsuperscript{$\setOfHeavyItems$}
E041-14h,14.0,866.3977009136,3.1768315629,0.0,0.9500000000000001,0.3405206349,\textsuperscript{d},0.0,0.0,0.5350086111793289,14.0,866.3977009136,3.1564711289,0.0,0.9500000000000001,0.0,0.0,0.5350086111793289,0.3405206349,\textsuperscript{b},14.0,861.787065901,2.7423793136,0.0,0.0,0.0,-0.53,0.9500000000000001,0.3405206349,\textsuperscript{b},14.0,0.0,0.0,0.1716143677619248,863.2660163256,2.7233218263000003,0.0,0.9500000000000001,0.3405206349,0.0,0.0,0.0,\textsuperscript{c},14.0,861.787065901,2.5332788293,0.0,,,,0.9500000000000001,0.3405206349,\textsuperscript{b},14.0,861.787065901,2.6654110376,0.0,0.9500000000000001,0.3405206349,\textsuperscript{j},E041-14h\textsuperscript{$\setOfHeavyItems$}
E045-04f,10.0,1204.7332702772,17.9480142417,0.24,0.3592039801,0.59252,\textsuperscript{c},-40.000000003340716,-39.99999999797475,31.239096504439125,9.0,1128.0252341676,11.0454992122,-3.06,0.3991155334,-33.33333334446906,-33.333333326582505,22.88281250197488,0.6583555556,\textsuperscript{c},9.0,1089.5478360375,10.1637163364,-33.33333334446906,-33.333333326582505,18.6912299409039,-3.52,0.3991155334,0.6583555556,\textsuperscript{c},8.0,-25.00000000835179,-24.99999999746844,20.67437834774356,1107.752509258,9.4668765813,-2.0,0.44900497510000004,0.74065,-25.00000000835179,-24.99999999746844,16.513214721968257,\textsuperscript{c},8.0,1069.5543473035,10.2132054546,-0.8200000000000001,,,,0.44900497510000004,0.74065,\textsuperscript{i},6.0,917.968274977,0.0,0.0,0.5986733002,0.9875333333,\textsuperscript{j},E045-04f\textsuperscript{$\setOfLightItems$}
E051-05e,10.0,721.1234587472,18.0049679916,-2.77,0.485625,0.6099488889,\textsuperscript{c},-30.000000000000014,-30.000000002295273,21.66725749575513,9.0,702.7825333764,16.1324860498,-1.43,0.5395833333,-22.222222227027043,-22.222222220947067,18.57279417920142,0.6777209877,\textsuperscript{c},9.0,665.4968258316,12.3635185686,-22.222222227027043,-22.222222220947067,12.281985406115972,-1.05,0.5395833333,0.6777209877,\textsuperscript{c},9.0,-22.222222227027043,-22.222222220947067,13.560351944556306,673.0737213639,11.7621239292,-2.25,0.5395833333,0.6777209877,-12.500000000000009,-12.500000005738187,9.420189845509814,\textsuperscript{c},8.0,648.5349253551,9.6647887046,-1.15,,,,0.60703125,0.7624361111,\textsuperscript{h},7.0,592.7013344345,0.0,0.0,0.6937500000000001,0.8713555556,\textsuperscript{j},E051-05e\textsuperscript{$\setOfLightItems$}
Mean,7.105263157894737,808.9730141449369,6.666045123589473,-1.5200000000000002,0.6944362503263158,0.5156057201526317,,-16.127819549934053,-16.127819548381645,13.982798616972598,6.947368421052632,791.9106085379841,5.694794115626315,-1.795263157894737,0.7033490903578947,-14.665831247247468,-14.66583124380185,11.860167120152942,0.5276023803263159,,6.842105263157895,761.6041100901632,4.359476132052632,-13.337510445302385,-13.337510441749806,8.768291686201247,-1.2378947368421052,0.7125002082842105,0.5398762037736843,,6.7368421052631575,-11.846282374980424,-11.846282371796436,9.093603394623315,766.6665175173842,3.962695795510526,-1.4957894736842106,0.7249943894263157,0.5519306482157896,-8.903508773275561,-8.903508771894106,6.808437942420299,,6.526315789473684,747.2419582920736,3.3768251506684206,-0.7531578947368421,,,,0.7430240625736841,0.5758289128526316,,6.0,692.5943702433842,0.1402847914526316,0.0,0.8061313770894736,0.6538682208421054,,Mean


==> Figures/BarPlotSimpleVsComplete.csv <==
,OperationSimple,CountSimple,TimeSimple,CountIndexSimple,TimeIndexSimple,OperationComplete,CountComplete,TimeComplete,CountIndexComplete,TimeIndexComplete
0,SingleVehicle,1681,41.10726,-0.2,0.2,SingleVehicle,246,14.660447,-0.2,0.2
1,Precheck route,0,0.0,0.8,1.2,Precheck route,246,9.4e-05,0.8,1.2
2,Check cust combi,0,0.0,1.8,2.2,Check cust combi,124,0.00148,1.8,2.2
3,Check heuristic,0,0.0,2.8,3.2,Check heuristic,79,0.702682,2.8,3.2
4,Exact check ,1681,41.086079,3.8,4.2,Exact check ,41,4.767177,3.8,4.2
5,Two path lift,0,0.0,4.8,5.2,Two path lift,33,2.4541969999999997,4.8,5.2
6,Regular path lift,0,0.0,5.8,6.2,Regular path lift,27,3.273384,5.8,6.2
7,Tail path,413,0.01391,6.8,7.2,Tail tournament path,24,0.002094,6.8,7.2
8,Reverse path check,0,0.0,7.8,8.2,Reverse path check,24,3.45826,7.8,8.2


==> Figures/ProgressLBBasic_Total.csv <==
Time,Node,LB
8.080626707935125,0.0,250.04127175896986
8.232626650408935,0.0,256.21439388515165
8.249626610354614,0.0,256.21439388515165
8.256626579837036,0.0,258.5210644995449
8.389626715258789,0.0,258.5210644995449
8.391626808718872,0.0,258.8083236729931
8.392626736239624,0.0,259.7581949095532
8.528626654223633,0.0,259.7581949095532
8.53362676866455,0.0,259.768285378962
8.569626782015991,0.0,260.10831831697135
8.570626709536743,0.0,260.1085235476723
8.575626585559082,0.0,260.1085235476723
8.576626751498413,0.0,260.1085235476723
8.578626606539917,0.0,260.1085235476723
8.579626772479248,0.0,260.1085235476723
8.975626680926514,0.0,260.1085235476723
8.9796266294281,0.0,260.1085235476723
8.981626722888183,1.0,261.2743853359355
8.983626816348266,3.0,261.29423452439033
9.066626761035156,4.0,261.42259222439975
9.07462665803833,7.0,262.3763558082657
9.215626690463257,9.0,262.4634500144525
9.240626785830688,10.0,262.4634500144525
9.250626776293945,12.0,262.87923355893906
9.254626724795532,14.0,262.87923355893906
9.447626802996826,19.0,262.87923355893906
9.450626585559082,22.0,262.87923355893906
9.4556267,30.0,263.75364948204856
9.457626793460083,38.0,263.75364948204856
9.47362658746643,45.0,263.75364948204856
9.476626608447265,46.0,263.75364948204856
9.66362664468689,47.0,263.75364948204856
9.917626593188476,55.0,263.75364948204856
9.921626780108642,62.0,263.75364948204856
10.101626608447265,71.0,263.75364948204856
10.102626774386597,72.0,263.75364948204856
10.113626692370605,73.0,263.75364948204856
10.115626785830688,78.0,263.75364948204856
10.129626724795532,81.0,263.75364948204856
10.228626701907348,93.0,263.75364948204856
10.231626722888183,94.0,263.75364948204856
10.40862676866455,104.0,263.75364948204856
10.43762681253357,105.0,263.75364948204856
10.445626709536743,106.0,263.75364948204856
10.457626793460083,113.0,263.75364948204856
10.460626814440918,118.0,263.75364948204856
10.474626753405762,122.0,263.75364948204856
10.478626701907348,123.0,263.75364948204856
10.65262672670288,131.0,263.75364948204856
10.883626673297119,132.0,263.75364948204856
10.888626787738037,142.0,263.75364948204856
10.92562672861023,158.0,263.75364948204856
11.008626673297119,160.0,263.75364948204856
11.011626694277954,174.0,263.75364948204856
11.093626711444092,181.0,263.75364948204856
11.156626675204468,190.0,263.75364948204856
11.188626740054321,191.0,263.75364948204856
11.200626585559082,205.0,263.75364948204856
11.308626625613403,209.0,263.75364948204856
11.311626646594238,214.0,263.75364948204856
11.42562672861023,251.0,263.75364948204856
11.441626761035156,252.0,263.75364948204856
11.445626709536743,262.0,263.75364948204856
11.454626772479248,263.0,263.75364948204856
11.584626648501587,271.0,263.75364948204856
11.596626732424927,284.0,263.75364948204856
11.615626785830688,300.0,263.75364948204856
11.62162658937378,312.0,263.75364948204856
11.625626776293945,318.0,263.75364948204856
11.74762675531311,321.0,263.75364948204856
11.77762672670288,325.0,263.75364948204856
11.778626654223633,326.0,263.75364948204856
11.78362676866455,327.0,263.75364948204856
11.784626696185303,329.0,263.75364948204856
11.8066267705719,338.0,263.75364948204856
11.861626598910522,359.0,263.75364948204856
11.867626640872192,382.0,263.75364948204856
11.995626661853027,383.0,263.75364948204856
12.254626724795532,409.0,263.75364948204856
12.264626715258789,430.0,263.75364948204856
12.474626753405762,453.0,263.75364948204856
12.732626650408935,458.0,263.75364948204856
12.74662658937378,460.0,263.75364948204856
12.75362679727478,462.0,263.75364948204856
12.999626610354614,470.0,264.750972338752
13.019626591281128,472.0,264.750972338752
13.028626654223633,489.0,264.750972338752
13.176626656130981,491.0,264.750972338752
13.399626705722046,492.0,264.750972338752
13.400626633242798,499.0,264.750972338752
13.472626659945679,506.0,264.750972338752
13.47362658746643,507.0,264.750972338752
13.685626719073486,521.0,264.750972338752
13.692626688555908,525.0,264.750972338752
13.814626667575073,537.0,264.750972338752
13.820626709536743,558.0,264.750972338752
13.834626648501587,570.0,264.750972338752
13.868626806811523,591.0,264.750972338752
13.877626631335449,594.0,264.750972338752
13.884626600817871,600.0,264.750972338752
13.885626766757202,609.0,264.750972338752
13.91362664468689,615.0,264.750972338752
13.920626614169311,616.0,264.750972338752
13.94362661607666,624.0,264.750972338752
13.970626804904175,639.0,264.750972338752
13.9796266294281,670.0,264.750972338752
14.046626780108642,672.0,264.750972338752
14.061626646594238,687.0,264.750972338752
14.087626669482422,716.0,264.750972338752
14.100626680926514,733.0,264.750972338752
14.278626654223633,744.0,264.750972338752
14.287626717166138,748.0,264.750972338752
14.355626795367431,765.0,264.750972338752
14.365626785830688,806.0,264.750972338752
14.53262660272522,829.0,268.02841621909835
14.611626598910522,853.0,268.02841621909835
14.672626707629394,861.0,268.02841621909835
14.697626802996826,871.0,268.02841621909835
14.707626793460083,882.0,268.02841621909835
14.865626785830688,892.0,268.02841621909835
14.958626720980835,895.0,268.02841621909835
14.976626608447265,903.0,268.02841621909835
15.096626732424927,904.0,268.02841621909835
15.103626701907348,914.0,268.02841621909835
15.11062667138977,915.0,268.02841621909835
15.3306267,928.0,268.02841621909835
15.477626774386597,934.0,268.02841621909835
15.691626761035156,942.0,268.02841621909835
15.755626652316284,955.0,268.02841621909835
15.770626757220459,958.0,268.02841621909835
15.793626759127807,974.0,268.02841621909835
15.988626692370605,998.0,268.02841621909835
16.037626717166138,1001.0,268.02841621909835
16.053626749591064,1007.0,268.02841621909835
16.06262681253357,1024.0,268.02841621909835
16.185626719073486,1026.0,268.02841621909835
16.19362661607666,1051.0,268.02841621909835
16.233626816348266,1057.0,268.02841621909835
16.24162671335144,1059.0,268.02841621909835
16.36662671335144,1066.0,268.02841621909835
16.457626793460083,1076.0,268.02841621909835
16.519626591281128,1101.0,268.02841621909835
16.52062675722046,1104.0,268.02841621909835
16.56962678201599,1113.0,268.02841621909835
16.62762663133545,1116.0,268.02841621909835
16.73462674386902,1127.0,268.02841621909835
16.831626627520752,1161.0,268.02841621909835
16.864626619891357,1174.0,268.02841621909835
17.046626780108642,1178.0,268.02841621909835
17.106626722888183,1189.0,268.02841621909835
17.11662671335144,1240.0,268.02841621909835
17.358626816348266,1261.0,268.02841621909835
17.367626640872192,1262.0,268.02841621909835
17.373626682833862,1269.0,268.02841621909835
17.386626694277954,1275.0,268.02841621909835
17.423626635150146,1291.0,268.02841621909835
17.575626585559082,1312.0,268.02841621909835
17.600626680926514,1336.0,268.02841621909835
17.644626591281128,1389.0,268.02841621909835
17.65762660272522,1392.0,268.02841621909835
17.754626724795532,1410.0,268.02841621909835
17.787626717166138,1414.0,268.02841621909835
17.999626610354614,1422.0,270.9261356582009
18.100626680926514,1457.0,270.9261356582009
18.135626766757202,1488.0,270.9261356582009
18.136626694277954,1500.0,270.9261356582009
18.220626804904175,1503.0,270.9261356582009
18.275626633242798,1519.0,270.9261356582009
18.3306267,1520.0,270.9261356582009
18.351626608447265,1521.0,270.9261356582009
18.523626778201294,1547.0,270.9261356582009
18.564626667575073,1550.0,270.9261356582009
18.579626772479248,1552.0,270.9261356582009
18.672626707629394,1553.0,270.9261356582009
18.673626635150146,1592.0,270.9261356582009
18.797626707629394,1598.0,270.9261356582009
18.810626719073486,1599.0,270.9261356582009
18.825626585559082,1606.0,270.9261356582009
18.994626734332275,1624.0,270.9261356582009
19.006626579837036,1633.0,270.9261356582009
19.23062679536743,1636.0,270.9261356582009
19.28362676866455,1674.0,270.9261356582009
19.284626696185303,1686.0,270.9261356582009
19.286626789645386,1690.0,270.9261356582009
19.333626720980835,1698.0,270.9261356582009
19.48462674386902,1699.0,270.9261356582009
19.500626776293945,1699.0,270.9261356582009
19.92062661416931,1700.0,270.9261356582009
19.939626667575073,1700.0,270.9261356582009
20.428626749591064,1701.0,270.9261356582009
20.429626677111816,1701.0,270.9261356582009
20.445626709536743,1702.0,270.9261356582009
20.469626638964844,1702.0,270.9261356582009
21.011626694277954,1703.0,270.9261356582009
21.059626791552734,1703.0,270.9261356582009
21.460626814440918,1704.0,270.9261356582009
21.46162674196167,1704.0,270.9261356582009
21.513626787738037,1704.0,270.9261356582009
22.102626774386597,1705.0,270.9261356582009
22.10362670190735,1705.0,270.9261356582009
22.12862679727478,1706.0,270.9261356582009
22.16362664468689,1706.0,270.9261356582009
22.238626692370605,1707.0,270.9261356582009
22.24162671335144,1707.0,270.9261356582009
22.243626806811523,1708.0,270.9261356582009
22.244626734332275,1708.0,270.9261356582009
22.268626663760376,1709.0,270.9261356582009
22.302626583651733,1709.0,270.9261356582009
22.3066267705719,1710.0,270.9261356582009
22.33662674196167,1710.0,270.9261356582009
22.339626762942505,1711.0,270.9261356582009
24.03962681062622,1712.0,270.99066540252295
24.058626625613403,1712.0,270.99066540252295
24.066626761035156,1713.0,270.99066540252295
24.077626679019165,1715.0,270.99066540252295
24.09362671144409,1719.0,270.99066540252295
24.107626650408935,1727.0,270.99066540252295
24.119626734332275,1735.0,270.99066540252295
24.135626766757202,1743.0,270.99066540252295
24.14562675722046,1751.0,270.99066540252295
24.14662668474121,1757.0,270.99066540252295
24.16462681062622,1759.0,270.99066540252295
24.168626759127807,1775.0,270.99066540252295
24.173626635150146,1791.0,270.99066540252295
24.184626791552734,1799.0,270.99066540252295
24.19962665803833,1807.0,270.99066540252295
24.206626627520752,1831.0,270.99066540252295
24.385626766757202,1834.0,270.99066540252295
24.404626581744385,1855.0,270.99066540252295
24.637626621798706,1856.0,270.99066540252295
24.698626730517578,1863.0,270.99066540252295
24.76462671525879,1877.0,270.99066540252295
24.778626654223633,1886.0,270.99066540252295
24.784626696185303,1887.0,270.99066540252295
24.845626804904175,1905.0,270.99066540252295
24.846626732424927,1908.0,270.99066540252295
24.994626734332275,1909.0,270.99066540252295
25.078626606539917,1912.0,270.99066540252295
25.227626774386597,1914.0,270.99066540252295
25.345626804904175,1917.0,270.99066540252295
25.35362670190735,1927.0,270.99066540252295
25.3546266294281,1940.0,270.99066540252295
25.369626734332275,1942.0,270.99066540252295
25.434626791552734,1955.0,270.99066540252295
25.523626778201294,1961.0,270.99066540252295
25.61562678583069,1962.0,270.99066540252295
25.62262675531311,1975.0,270.99066540252295
25.748626682833862,1976.0,270.99066540252295
25.899626705722046,1985.0,270.99066540252295
25.910626623706055,2003.0,270.99066540252295
25.936626646594238,2005.0,270.99066540252295
26.118626806811523,2008.0,270.99066540252295
26.197626802996826,2010.0,270.99066540252295
26.327626679019165,2014.0,270.99066540252295
26.346626732424927,2031.0,270.99066540252295
26.357626650408935,2079.0,270.99066540252295
26.369626734332275,2080.0,270.99066540252295
26.40262672670288,2092.0,270.99066540252295
26.415626738146972,2094.0,270.99066540252295
26.430626604632568,2106.0,270.99066540252295
26.511626694277954,2107.0,270.99066540252295
26.530626747683716,2163.0,270.99066540252295
26.546626780108642,2164.0,270.99066540252295
26.55762669809265,2170.0,270.99066540252295
26.590626690463257,2190.0,270.99066540252295
26.655626747683716,2196.0,270.99066540252295
26.672626707629394,2224.0,270.99066540252295
26.6816267705719,2250.0,270.99066540252295
26.690626595095825,2262.0,270.99066540252295
26.750626776293945,2264.0,270.99066540252295
26.781626675204468,2285.0,270.99066540252295
26.79462668664856,2293.0,270.99066540252295
26.87762663133545,2304.0,270.99066540252295
26.88462660081787,2336.0,270.99066540252295
26.885626766757202,2341.0,270.99066540252295
27.09162661798401,2357.0,270.99066540252295
27.101626608447265,2361.0,270.99066540252295
27.111626598910522,2369.0,270.99066540252295
27.12162658937378,2370.0,270.99066540252295
27.13362667329712,2374.0,270.99066540252295
27.17062661416931,2386.0,270.99066540252295
27.325626585559082,2392.0,270.99066540252295
27.400626633242798,2395.0,270.99066540252295
27.41962668664856,2400.0,270.99066540252295
27.543626759127807,2424.0,270.99066540252295
27.553626749591064,2425.0,270.99066540252295
27.554626677111816,2478.0,270.99066540252295
27.65262672670288,2484.0,270.99066540252295
27.668626759127807,2510.0,270.99066540252295
27.84762665994568,2512.0,271.46799127098114
27.99662658937378,2516.0,271.46799127098114
28.124626610354614,2533.0,271.673475857239
28.254626724795532,2538.0,271.673475857239
28.286626789645386,2542.0,271.673475857239
28.367626640872192,2578.0,271.673475857239
28.40162679918213,2592.0,271.673475857239
28.677626583651733,2595.0,271.673475857239
28.727626774386597,2599.0,271.673475857239
28.737626764849853,2606.0,271.673475857239
28.75362679727478,2626.0,271.673475857239
28.760626766757202,2652.0,271.673475857239
29.001626703814697,2656.0,271.673475857239
29.107626650408935,2658.0,271.673475857239
29.136626694277954,2663.0,271.673475857239
29.150626633242798,2667.0,271.673475857239
29.29462668664856,2713.0,271.673475857239
29.39662668474121,2717.0,271.673475857239
29.49162671335144,2718.0,271.673475857239
29.492626640872192,2724.0,271.673475857239
29.561626646594238,2740.0,271.673475857239
29.59262678392334,2777.0,271.673475857239
29.74162671335144,2822.0,271.673475857239
29.75962660081787,2823.0,271.673475857239
29.959626648501587,2879.0,271.673475857239
29.97462675340576,2900.0,271.673475857239
29.975626680926514,2947.0,273.67862015192094
30.006626579837036,2952.0,273.67862015192094
30.025626633242798,2954.0,273.67862015192094
30.15162679918213,2956.0,273.7016897639196
30.167626593188476,2961.0,273.7016897639196
30.168626759127807,2963.0,273.7016897639196
30.2056267,2964.0,273.7016897639196
30.206626627520752,2975.0,273.9617872218112
30.317626688555908,2976.0,273.9617872218112
30.38462660081787,2978.0,273.9617872218112
30.448626730517578,2980.0,273.9617872218112
30.49062678583069,2997.0,274.1524079101086
30.49162671335144,2998.0,274.1524079101086
30.531626675204468,3093.0,274.18472188295567
30.67662665613098,3096.0,274.18472188295567
30.739626619891357,3106.0,274.18472188295567
30.844626638964844,3107.0,274.8383441754616
30.99162671335144,3108.0,274.8383441754616
31.031626675204468,3111.0,274.8383441754616
31.04562661416931,3121.0,274.8383441754616
31.106626722888183,3135.0,274.8383441754616
31.178626749591064,3144.0,274.8383441754616
31.19962665803833,3146.0,274.8383441754616
31.34362671144409,3155.0,274.8383441754616
31.344626638964844,3167.0,274.8383441754616
31.364626619891357,3168.0,274.8383441754616
31.36562678583069,3173.0,274.8383441754616
31.37862679727478,3176.0,274.8383441754616
31.405626747683716,3177.0,274.8383441754616
31.442626688555908,3187.0,274.8383441754616
31.452626679019165,3197.0,274.8383441754616
31.46762678392334,3245.0,274.8383441754616
31.601626608447265,3257.0,274.8383441754616
31.757626745776367,3265.0,274.8383441754616
31.773626778201294,3268.0,274.8383441754616
31.805626604632568,3313.0,275.8675929212868
31.84262678392334,3315.0,275.8675929212868
31.874626610354614,3336.0,275.8675929212868
31.88362667329712,3360.0,275.8675929212868
31.891626808718872,3369.0,275.8675929212868
31.9316267705719,3379.0,275.8675929212868
31.94462678201599,3381.0,275.8675929212868
31.945626709536743,3391.0,275.8675929212868
31.960626814440918,3396.0,275.8675929212868
32.02262661226196,3398.0,275.8675929212868
32.056626770571896,3399.0,275.8675929212868
32.14262673623962,3400.0,275.8675929212868
32.14362666376037,3401.0,275.8675929212868
32.15562674768371,3402.0,275.8675929212868
32.37862679727478,3408.0,275.8675929212868
32.419626686648556,3410.0,275.8675929212868
32.44562670953674,3411.0,275.8675929212868
32.54062673814697,3441.0,275.8675929212868
32.63262674577636,3442.0,275.8675929212868
32.645626757220455,3443.0,275.8675929212868
32.64662668474121,3483.0,275.8675929212868
32.65462658174438,3516.0,275.8675929212868
32.68862674005432,3535.0,275.8675929212868
32.704626772479244,3553.0,275.8675929212868
32.77862665422363,3572.0,277.23126191306653
32.88162657983703,3581.0,277.23126191306653
33.10262677438659,3619.0,277.23126191306653
33.199626658038326,3657.0,277.23126191306653
33.38862678773803,3659.0,277.23126191306653
33.42362663515014,3660.0,277.23126191306653
33.43462679155273,3680.0,277.23126191306653
33.47362658746643,3682.0,277.23126191306653
33.490626785830685,3683.0,277.23126191306653
33.57162663705749,3696.0,277.23126191306653
33.57862660653991,3699.0,277.23126191306653
33.603626701907345,3706.0,277.23126191306653
33.61262676484985,3710.0,277.23126191306653
33.62562677629394,3719.0,277.23126191306653
33.62662670381469,3757.0,277.23126191306653
33.687626812533566,3767.0,277.23126191306653
33.781626675204464,3816.0,277.23126191306653
33.79662678010864,3837.0,277.23126191306653
33.82662675149841,3854.0,277.23126191306653
33.83862659700317,3923.0,277.23126191306653
33.84962675340576,3955.0,277.23126191306653
33.865626785830685,3977.0,277.23126191306653
33.889626715258785,3978.0,277.23126191306653
33.901626799182125,3993.0,277.23126191306653
33.91062662370605,3995.0,277.23126191306653
33.91162678964538,4025.0,277.23126191306653
34.02362677820129,4054.0,277.23126191306653
34.02462670572204,4121.0,277.23126191306653
34.03962681062622,4137.0,277.23126191306653
34.05462667711181,4158.0,277.61972281116016
34.06962678201599,4167.0,277.80680672258984
34.11262676484985,4176.0,277.80680672258984
34.1136266923706,4210.0,277.80680672258984
34.150626633242794,4274.0,277.80680672258984
34.16662666566772,4294.0,277.80680672258984
34.205626699999996,4305.0,278.19869811559704
34.25062677629394,4307.0,278.19869811559704
34.26362678773803,4348.0,278.27381271485245
34.27262661226196,4353.0,278.27381271485245
34.288626644686886,4447.0,278.7799586763521
34.54262659318847,4448.0,278.79616482104035
34.55462667711181,4485.0,278.8294108645879
34.59362671144409,4493.0,278.893188560738
34.66762659318847,4507.0,278.893188560738
34.70862672098083,4509.0,278.893188560738
34.775626633242794,4522.0,278.893188560738
34.776626799182125,4529.0,278.893188560738
34.89162680871887,4551.0,278.893188560738
34.949626658038326,4554.0,278.893188560738
34.95062658555908,4555.0,278.893188560738
35.079626772479244,4561.0,278.893188560738
35.09062669046325,4566.0,278.9588076934668
35.20262667901916,4567.0,278.9588076934668
35.20362660653991,4569.0,278.9588076934668
35.217626783923336,4573.0,278.9588076934668
35.21862671144409,4579.0,278.9588076934668
35.26762673623962,4614.0,278.9588076934668
35.282626602725216,4694.0,278.9588076934668
35.35062668092651,4699.0,279.08786960495763
35.41462681062622,4700.0,279.08786960495763
35.430626604632565,4703.0,279.08786960495763
35.50062677629394,4731.0,279.09410475001897
35.51562664277954,4786.0,279.09410475001897
35.531626675204464,4804.0,279.09410475001897
35.54662678010864,4877.0,279.09410475001897
35.64162680871887,4946.0,279.09410475001897
35.6596266961853,4994.0,279.09410475001897
35.67262670762939,5102.0,279.09410475001897
35.68862674005432,5150.0,279.09410475001897
35.83262679346008,5275.0,279.60890461733544
35.83362672098083,5280.0,279.60890461733544
35.85062668092651,5322.0,279.60890461733544
35.85162660844726,5325.0,279.7001471692716
35.907626602725216,5380.0,279.7531682348816
35.92262670762939,5416.0,279.7531682348816
35.94062659509582,5457.0,279.7531682348816
35.99462673433227,5462.0,279.85043141639477
35.995626661853024,5557.0,279.92915651849745
36.0126266217987,5568.0,279.92915651849745
36.07162663705749,5581.0,279.92915651849745
36.0896267629425,5585.0,279.92915651849745
36.13162657983703,5599.0,279.92915651849745
36.24262664087219,5600.0,279.92915651849745
36.258626673297115,5605.0,279.92915651849745
36.29062673814697,5671.0,279.92915651849745
36.29162666566772,5677.0,279.92915651849745
36.31662676103515,5684.0,279.92915651849745
36.39162680871887,5703.0,280.1219635332729
36.39762661226196,5710.0,280.25774070663175
36.42762658365173,5758.0,280.2947439634514
36.42862674959106,5805.0,280.30672866114384
36.52362677820129,5828.0,280.31802461718723
36.544626686648556,5845.0,280.39797228182647
36.56562659509582,5860.0,280.39797228182647
36.57162663705749,5881.0,280.3985552060645
36.72462675340576,5905.0,280.5010177151085
36.73762676484985,5911.0,280.5010177151085
36.7386266923706,5931.0,280.5010177151085
36.776626799182125,5954.0,280.5552915322385
36.83262679346008,5992.0,280.56836631288473
36.842626783923336,6006.0,280.5683663128848
36.89162680871887,6034.0,280.5782600821278
36.913626644686886,6040.0,280.5782600821278
36.91462681062622,6064.0,280.58296272606844
37.21862671144409,6068.0,280.58296272606844
37.31062671907348,6161.0,280.6494412435139
37.317626688555904,6179.0,280.6494412435139
37.318626616076656,6203.0,280.6494412435139
37.3396267629425,6222.0,280.6494412435139
37.35562679536743,6265.0,280.6494412435139
37.478626701907345,6371.0,280.6494412435139
37.52962658174438,6374.0,280.6494412435139
37.55162665613098,6395.0,280.6494412435139
37.70362660653991,6398.0,280.9006238692731
37.80462667711181,6488.0,280.947754018615
37.98762676484985,6513.0,280.947754018615
38.00062677629394,6520.0,280.947754018615
38.025626633242794,6553.0,280.947754018615
38.049626801089474,6633.0,280.9769886215042
38.062626812533566,6664.0,281.17348887897884
38.163626644686886,6712.0,281.17348887897884
38.180626604632565,6758.0,281.17348887897884
38.20762679346008,6806.0,281.17348887897884
38.311626646594235,6817.0,281.24397297857263
38.401626799182125,6893.0,281.3819598789903
38.42762658365173,6962.0,281.4115370373385
38.42862674959106,6994.0,281.58417811404826
38.45962664850158,7012.0,281.58417811404826
38.460626814440914,7050.0,281.61088690007955
38.699626658038326,7086.0,281.62736790993847
38.70762679346008,7096.0,281.77073756922493
38.70862672098083,7186.0,281.83754713146294
38.73562667138977,7225.0,281.8813808078605
38.73662659891052,7259.0,281.9149891906614
38.770626757220455,7369.0,281.958360967133
38.775626633242794,7373.0,281.958360967133
38.776626799182125,7378.0,281.96305724386434
38.7846266961853,7448.0,282.04592561827803
38.81362674005432,7473.0,282.04592561827803
38.830626699999996,7497.0,282.0928298818512
38.84462663896484,7534.0,282.30440057988085
38.85862681634826,7557.0,282.3100755493745
38.90862676866455,7621.0,282.356556315652
38.9096266961853,7650.0,282.36347130110255
38.966626617984005,7696.0,282.3740877380315
38.99962661035461,7741.0,282.4265948244443
39.02162668474121,7770.0,282.42958996702566
39.031626675204464,7801.0,282.4459559748884
39.038626644686886,7802.0,282.4459559748884
39.03962681062622,7804.0,282.4459559748884
39.061626646594235,7893.0,282.4990735905236
39.062626812533566,7987.0,282.5123604350958
39.092626783923336,8020.0,282.55151317909804
39.103626701907345,8088.0,282.6209814206556
39.1046266294281,8167.0,282.6245891749326
39.14962670572204,8178.0,282.6245891749326
39.150626633242794,8186.0,282.63435126575683
39.35562679536743,8245.0,282.6690667409847
39.35662672288818,8260.0,282.6851979721786
39.3876266217987,8292.0,282.6851979721786
39.38862678773803,8421.0,282.7354742228927
39.40462658174438,8469.0,282.7354742228927
39.4796266294281,8543.0,282.7354742228927
39.489626619891354,8545.0,282.7354742228927
39.49762675531311,8644.0,282.7354742228927
39.53362676866455,8697.0,282.7354742228927
39.5346266961853,8716.0,282.8714214630808
39.60062668092651,8772.0,282.9826495587996
39.698626730517574,8878.0,283.06193329568936
39.91762659318847,8946.0,283.22547132444447
39.95162675149841,8957.0,283.22547132444447
39.95262667901916,9098.0,283.3268863667404
40.20362660653991,9208.0,283.41967799635376
40.24962661035461,9213.0,283.41967799635376
40.28362676866455,9215.0,283.41967799635376
40.2846266961853,9350.0,283.5592210112829
40.323626730517574,9406.0,283.5728878193249
40.324626658038326,9469.0,283.61237296814255
40.33462664850158,9600.0,283.61237296814255
40.34862658746643,9604.0,283.61237296814255
40.39962670572204,9616.0,283.61237296814255
40.400626633242794,9623.0,283.61237296814255
40.495626661853024,9625.0,283.61237296814255
40.53562662370605,9678.0,283.61237296814255
40.579626772479244,9692.0,283.74318275200346
40.70262667901916,9694.0,283.74318275200346
40.73162672288818,9701.0,283.74318275200346
40.7606267667572,9718.0,283.74318275200346
40.805626604632565,9732.0,283.77473106654764
40.82562658555908,9870.0,283.8175717303873
40.82662675149841,9897.0,283.83030567926363
40.89962670572204,9917.0,283.88103064790823
40.960626814440914,9919.0,283.88103064790823
40.97362658746643,9926.0,283.88103064790823
41.037626717166134,9932.0,283.88103064790823
41.13462660081787,9933.0,283.88103064790823
41.1356267667572,9955.0,283.93526730473525
41.228626701907345,9969.0,283.93526730473525
41.323626730517574,10131.0,283.9999734315501
41.45162675149841,10157.0,283.9999734315501
41.45262667901916,10188.0,284.00089461756886
41.466626617984005,10192.0,284.00089461756886
41.54762670762939,10195.0,284.00089461756886
41.5586266256134,10198.0,284.00089461756886
41.55962679155273,10260.0,284.0425503991551
41.59862658746643,10273.0,284.0425503991551
41.662626717166134,10326.0,284.1033804035848
41.663626644686886,10328.0,284.1033804035848
41.68462679155273,10509.0,284.1945635373859
41.734626743869015,10518.0,284.1945635373859
41.7626266217987,10538.0,284.1946904848831
41.76362678773803,10680.0,284.2387632479629
41.80362674959106,10706.0,284.2387632479629
41.80462667711181,10741.0,284.24960981024174
41.84662673242492,10830.0,284.33271126440894
41.85662672288818,10838.0,284.3374826814032
41.85762665040893,10892.0,284.3480027338096
41.89862677820129,11115.0,284.4153721881496
41.91562673814697,11120.0,284.4153721881496
41.96362659700317,11194.0,284.46781014408714
41.9646267629425,11229.0,284.4691867772275
42.00962660081787,11268.0,284.49391256691825
42.0106267667572,11499.0,284.565055416284
42.055626604632565,11536.0,284.690332285736
42.056626770571896,11559.0,284.6997099841343
42.079626772479244,11819.0,284.7406609998855
42.12362668283386,11905.0,284.7416262809369
42.13162657983703,11949.0,284.74852453466957
42.17762658365173,11966.0,284.74852453466957
42.17862674959106,11975.0,284.74852453466957
42.21262666948242,12096.0,284.81278500231605
42.21362659700317,12102.0,284.81278500231605
42.26562664277954,12186.0,284.83523259914796
42.28962681062622,12217.0,284.85165066960417
42.29062673814697,12218.0,284.85165066960417
42.31062671907348,12333.0,284.9048139450416
42.311626646594235,12392.0,284.91477120843996
42.36862680681152,12522.0,284.9868073486597
42.39062664277954,12605.0,285.0206714049899
42.400626633242794,12678.0,285.0207130994849
42.41062662370605,12814.0,285.05286124335623
42.443626616076656,12828.0,285.05286124335623
42.461626741961666,12874.0,285.0744250473557
42.48062679536743,12889.0,285.0744250473557
42.508626673297115,12920.0,285.1767287872178
42.562626812533566,12945.0,285.1767287872178
42.579626772479244,12946.0,285.20987737143605
42.580626699999996,13007.0,285.21472091131744
42.58762666948242,13067.0,285.21610641306535
42.70162675149841,13136.0,285.2628497580211
42.70262667901916,13213.0,285.2731068275708
42.73062679536743,13242.0,285.2731068275708
42.73162672288818,13256.0,285.2767219222728
42.924626801089474,13304.0,285.3702329263846
43.05962679155273,13319.0,285.3702329263846
43.067626688555904,13321.0,285.3702329263846
43.12862679727478,13353.0,285.3702329263846
43.12962672479553,13354.0,285.3854066969289
43.13062665231628,13527.0,285.4074284111866
43.13862678773803,13695.0,285.4463273531569
43.19462678201599,13792.0,285.4710217341508
43.20762679346008,13848.0,285.5701982640609
43.22462675340576,13849.0,285.5701982640609
43.22562668092651,14048.0,285.5951574524474
43.288626644686886,14189.0,285.690285956388
43.5346266961853,14216.0,285.71350152763415
43.53562662370605,14217.0,285.71350152763415
43.60062668092651,14343.0,285.7478774284079
43.61262676484985,14350.0,285.7478774284079
43.86062667138977,14484.0,285.7495698514163
43.87462661035461,14488.0,285.7495698514163
43.894626591281124,14547.0,285.75983974506846
43.900626633242794,14565.0,285.7858927818383
44.01562664277954,14589.0,285.7858927818383
44.01662680871887,14637.0,285.9328977294682
44.151626799182125,14682.0,285.9328977294682
44.15262672670288,14702.0,285.94010848331106
44.19662663705749,14755.0,285.94010848331106
44.23262665040893,14781.0,285.94010848331106
44.300626728610226,14792.0,285.94010848331106
44.30162665613098,14910.0,285.96662765922014
44.32162663705749,14986.0,285.9782774397252
44.32262680299682,15100.0,286.03887368771547
44.39862677820129,15154.0,286.03887368771547
44.39962670572204,15186.0,286.05589831369406
44.45362660653991,15266.0,286.0599437623017
44.454626772479244,15271.0,286.0599437623017
44.514626715258785,15274.0,286.0599437623017
44.51562664277954,15390.0,286.0947159733198
44.532626602725216,15475.0,286.10069014218226
44.53362676866455,15556.0,286.1275778157809
44.54662678010864,15614.0,286.13293966191196
44.62862679727478,15734.0,286.2689388170619
44.64262673623962,15769.0,286.33065841825965
44.64362666376037,15805.0,286.3342146835604
44.65462658174438,15950.0,286.344709666964
44.65562674768371,16078.0,286.3511898886767
44.687626812533566,16174.0,286.35225210031416
44.68862674005432,16308.0,286.45950028126197
44.76762673623962,16360.0,286.45950028126197
44.76862666376037,16361.0,286.49168610814854
44.77962658174438,16509.0,286.5487693896126
44.78062674768371,16579.0,286.5698261804603
44.78562662370605,16629.0,286.5698261804603
44.79762670762939,16699.0,286.60216071063843
44.82562658555908,16804.0,286.6074189411567
44.82662675149841,16939.0,286.83997961208354
44.90862676866455,16992.0,286.83997961208354
44.9096266961853,17012.0,286.84453922917123
44.95162675149841,17013.0,286.84453922917123
44.961626741961666,17020.0,286.84453922917123
44.96262666948242,17168.0,286.8663308597247
44.978626701907345,17287.0,286.87015923654184
44.9796266294281,17414.0,286.8720533722232
45.03562662370605,17545.0,287.0253735722838
45.12562677629394,17554.0,287.0253735722838
45.305626604632565,17608.0,287.0253735722838
45.30762669809265,17642.0,287.0253735722838
45.449626658038326,17652.0,287.0253735722838
45.52762672670288,17747.0,287.04095617777136
45.53562662370605,17794.0,287.04095617777136
45.54262659318847,17923.0,287.04095617777136
45.543626759127804,17972.0,287.04095617777136
45.544626686648556,18191.0,287.04095617777136
45.64862677820129,18205.0,287.04095617777136
45.64962670572204,18328.0,287.15707758149074
45.650626633242794,18556.0,287.24670490458607
45.66462681062622,18743.0,287.2783714997921
45.67362663515014,18798.0,287.2841109182395
45.674626801089474,18871.0,287.44959121503155
45.782626602725216,18926.0,287.44959121503155
45.78362676866455,19007.0,287.4856006484076
45.7846266961853,19225.0,287.5611564685082
45.92062661416931,19360.0,287.5815614637465
46.11862680681152,19393.0,287.5815614637465
46.222626659945675,19580.0,287.759938557548
46.22362658746643,19617.0,287.76498894226364
46.24762675531311,19666.0,287.76498894226364
46.34062669046325,19705.0,287.7723510887031
46.36962673433227,19729.0,287.7723510887031
46.370626661853024,19773.0,287.7828446910928
46.40362665422363,19944.0,287.7860081366858
46.40462658174438,19946.0,287.7860081366858
46.40562674768371,20180.0,287.79907317558144
46.45662662752075,20258.0,287.91131518871737
46.68562671907348,20283.0,287.91131518871737
46.80262658365173,20326.0,287.91131518871737
46.80362674959106,20390.0,287.9226014173358
46.80462667711181,20636.0,287.9687973025689
46.805626604632565,20811.0,287.9872380747014
46.83862659700317,20872.0,287.9885374082666
46.949626658038326,20987.0,288.1869738903201
46.95062658555908,21014.0,288.1898637459971
46.95162675149841,21150.0,288.2090725959577
46.966626617984005,21180.0,288.21189706104576
46.967626783923336,21335.0,288.2193173292115
46.96862671144409,21553.0,288.230809915326
47.08162662752075,21774.0,288.4980318520799
47.08262679346008,21780.0,288.51925443071013
47.08362672098083,22009.0,288.53263761629904
47.305626604632565,22131.0,288.5389336793403
47.364626619891354,22240.0,288.5477241854762
47.365626785830685,22350.0,288.54828076788687
47.36662671335144,22568.0,288.6879531461943
47.48762676484985,22638.0,288.697177242496
47.58262679346008,22726.0,288.71239804097814
47.58362672098083,22918.0,288.73335366971077
47.58462664850158,23135.0,288.74261060494615
47.585626814440914,23309.0,288.7605501490416
47.71362659700317,23457.0,289.035994991017
47.7146267629425,23691.0,289.0771391208806
47.73762676484985,23742.0,289.0771391208806
47.7386266923706,23943.0,289.09907154781234
47.739626619891354,24123.0,289.1748402741642
47.853626701907345,24174.0,289.1748402741642
47.8546266294281,24284.0,289.2075244562317
47.85562679536743,24525.0,289.25714082529396
47.86162659891052,24573.0,289.2780408812058
47.924626801089474,24683.0,289.29668110782774
47.925626728610226,24757.0,289.29668110782774
47.936626646594235,24850.0,289.3038002767142
48.05762669809265,24967.0,289.5710889956012
48.06362674005432,24981.0,289.5735160078781
48.06462666757507,25105.0,289.5744253563038
48.06562659509582,25322.0,289.5831979346694
48.06662676103515,25540.0,289.59260593559287
48.07562658555908,25543.0,289.59260593559287
48.07662675149841,25560.0,289.59260593559287
48.11062667138977,25715.0,289.77101605754325
48.24262664087219,25794.0,289.77101605754325
48.27762672670288,25883.0,289.779480650084
48.27862665422363,26026.0,289.7902824532357
48.27962658174438,26217.0,289.79795428564904
48.30262658365173,26315.0,289.80697075170235
48.30362674959106,26391.0,289.8184920708008
48.425626728610226,26588.0,289.9585464161025
48.42662665613098,26717.0,289.9925788970644
48.48762676484985,26831.0,289.99683524539415
48.60562679536743,26905.0,290.0083190304339
48.60662672288818,27011.0,290.0083190304339
48.60762665040893,27245.0,290.014822176362
48.686626646594235,27252.0,290.014822176362
48.687626812533566,27361.0,290.18048060560756
48.824626658038326,27442.0,290.18048060560756
48.82562658555908,27448.0,290.1991249070692
48.82662675149841,27705.0,290.2193813471811
48.8396267629425,27803.0,290.22894723284065
48.99462673433227,27805.0,290.22894723284065
48.995626661853024,27936.0,290.23129315121537
49.11962673433227,28156.0,290.3674748688562
49.120626661853024,28189.0,290.38987153362797
49.18562671907348,28338.0,290.3924096556773
49.342626783923336,28399.0,290.4055882458514
49.37862679727478,28496.0,290.4065157859021
49.42062661416931,28622.0,290.4184269891096
49.42162678010864,28655.0,290.42643830112587
49.42262670762939,28857.0,290.56323474561066
49.53662678964538,28934.0,290.616530898092
49.537626717166134,28942.0,290.62840211676564
49.692626688555904,29081.0,290.631133455233
49.94162676103515,29152.0,290.6384308787856
49.942626688555904,29165.0,290.6384308787856
49.943626616076656,29367.0,290.65183273415556
49.954626772479244,29387.0,290.65183273415556
49.955626699999996,29405.0,290.65183273415556
49.95662662752075,29623.0,290.82623569165173
50.15362665422363,29668.0,290.82623569165173
50.27862665422363,29689.0,290.82623569165173
50.27962658174438,29690.0,290.8318925284461
50.28062674768371,29889.0,290.84412215700485
50.281626675204464,30131.0,290.8539229896464
50.282626602725216,30319.0,290.86587846128526
50.413626644686886,30404.0,291.00270741718094
50.41462681062622,30512.0,291.0141293143338
50.430626604632565,30523.0,291.0141293143338
50.44162676103515,30594.0,291.02196485760385
50.54562661416931,30671.0,291.02196485760385
50.59062669046325,30728.0,291.0230606744959
50.633626673297115,30736.0,291.0230606744959
50.63462660081787,30940.0,291.0279641346172
50.77162668474121,31106.0,291.1643237041596
50.77262661226196,31272.0,291.1870317737527
50.77362677820129,31476.0,291.22057528299035
50.79262659318847,31594.0,291.2236479300689
50.793626759127804,31638.0,291.22481091144687
50.918626759127804,31801.0,291.4038673967357
50.919626686648556,31880.0,291.4143846301397
50.92062661416931,32113.0,291.4301860686213
50.92162678010864,32309.0,291.43685421582296
50.92262670762939,32532.0,291.57046873617526
51.04662678010864,32556.0,291.57046873617526
51.04762670762939,32629.0,291.58660596810347
51.04862663515014,32838.0,291.61305389462365
51.07862660653991,32929.0,291.62925845793825
51.079626772479244,32961.0,291.62925845793825
51.25162670381469,33169.0,291.63358698552963
51.38062665231628,33284.0,291.79415674589046
51.45162675149841,33377.0,291.8057317087319
51.46262666948242,33478.0,291.80915585417404
51.46362659700317,33505.0,291.80915585417404
51.4646267629425,33741.0,291.82155996713743
51.6136266923706,33820.0,291.8265429002701
51.614626619891354,33919.0,291.9501184105754
51.77762672670288,33943.0,291.9501184105754
51.77862665422363,34077.0,291.959643292303
51.77962658174438,34303.0,291.9660262705209
51.78062674768371,34541.0,291.9689615669748
51.781626675204464,34786.0,292.195317157786
51.95062658555908,34840.0,292.195317157786
51.95162675149841,34994.0,292.21512768423895
51.95262667901916,35200.0,292.22009169993294
51.95362660653991,35433.0,292.22437828443077
51.966626617984005,35475.0,292.22437828443077
51.967626783923336,35582.0,292.2245837898215
52.127626631335445,35700.0,292.39509855313327
52.12862679727478,35935.0,292.41286321186163
52.12962672479553,36163.0,292.41432061774424
52.246626589373776,36385.0,292.41995198080014
52.24762675531311,36528.0,292.58923384821605
52.407626602725216,36573.0,292.58923384821605
52.40862676866455,36590.0,292.5963899431915
52.45262667901916,36650.0,292.5963899431915
52.45362660653991,36692.0,292.6017814429446
52.454626772479244,36913.0,292.60793535154727
52.47762677438659,37006.0,292.60793535154727
52.478626701907345,37131.0,292.614727048336
52.4796266294281,37347.0,292.6210209576327
52.645626757220455,37454.0,292.82539580591674
52.64662668474121,37473.0,292.8260329594967
52.7146267629425,37602.0,292.8390476436544
52.805626604632565,37677.0,292.84189501158096
52.806626770571896,37829.0,292.85096922383707
52.80762669809265,38080.0,292.8679301083196
52.97462675340576,38310.0,293.0424997253258
52.97562668092651,38519.0,293.0567306046692
52.97662660844726,38777.0,293.080666059806
52.98262665040893,38818.0,293.080666059806
52.98362681634826,38866.0,293.080666059806
52.9886266923706,38898.0,293.0818480828261
52.989626619891354,38942.0,293.0818480828261
52.990626785830685,39134.0,293.08722075720897
53.17062661416931,39248.0,293.28114734233714
53.17162678010864,39399.0,293.3035727601996
53.17262670762939,39666.0,293.31019872586324
53.38062665231628,39730.0,293.31019872586324
53.38162657983703,39731.0,293.31019872586324
53.38262674577636,39959.0,293.31661752965545
53.383626673297115,40198.0,293.57286668687476
53.56562659509582,40234.0,293.57286668687476
53.56662676103515,40234.0,293.57286668687476
53.567626688555904,40481.0,293.5896552788518
53.568626616076656,40728.0,293.60799918755527
53.56962678201599,40984.0,293.6186761358338
53.57062670953674,41226.0,293.8131434822738
53.73762676484985,41230.0,293.8131434822738
53.7386266923706,41247.0,293.8203880606344
53.739626619891354,41452.0,293.8334051198341
53.740626785830685,41682.0,293.84594180573197
53.805626604632565,41762.0,293.84594180573197
53.806626770571896,42010.0,293.8484050687017
53.80762669809265,42252.0,294.1237517404971
53.98562667138977,42278.0,294.1237517404971
53.98662659891052,42317.0,294.12543376683243
53.98762676484985,42582.0,294.1357636356066
54.020626757220455,42758.0,294.1425619940224
54.02162668474121,42771.0,294.1425619940224
54.032626602725216,42796.0,294.1425619940224
54.28662678964538,42831.0,294.1425619940224
54.287626717166134,42850.0,294.1425619940224
54.45862672098083,42950.0,294.1482503919631
54.45962664850158,43089.0,294.1507946043367
54.47162673242492,43246.0,294.329495274958
54.64662668474121,43251.0,294.329495274958
54.64762661226196,43387.0,294.3344883521456
54.64862677820129,43641.0,294.35273083096365
54.64962670572204,43869.0,294.35620431485813
54.650626633242794,44088.0,294.36108610096016
54.82562658555908,44245.0,294.62943784854133
54.82662675149841,44364.0,294.63011240544205
54.82762667901916,44638.0,294.6394432553418
54.82862660653991,44900.0,294.6502641151387
54.829626772479244,45152.0,294.9047678850427
54.99762675531311,45256.0,294.9047678850427
54.99862668283386,45332.0,294.9101021000949
54.99962661035461,45553.0,294.9239832767323
55.00062677629394,45829.0,294.9324395015215
55.00162670381469,46061.0,294.94327945459133
55.16562673814697,46179.0,295.2211399426069
55.16662666566772,46239.0,295.2268408862282
55.43462679155273,46245.0,295.2268408862282
55.43562671907348,46256.0,295.2268408862282
55.436626646594235,46521.0,295.22912385855693
55.45362660653991,46602.0,295.2305205978132
55.454626772479244,46668.0,295.2371291744317
55.455626699999996,46946.0,295.2438164980006
55.48362681634826,47047.0,295.54142365502383
55.66562673814697,47135.0,295.54142365502383
55.66662666566772,47204.0,295.5458027677918
55.66762659318847,47475.0,295.5548329211882
55.668626759127804,47773.0,295.5614970909235
55.83362672098083,48050.0,295.890238161921
55.83462664850158,48279.0,295.9012230637837
55.835626814440914,48546.0,295.9075503043589
55.84962675340576,48754.0,295.91314838902053
56.01762673623962,48961.0,296.2236234452351
56.01862666376037,49063.0,296.22745169088
56.019626591281124,49319.0,296.2345532891175
56.020626757220455,49592.0,296.2411937607528
56.02162668474121,49868.0,296.6011077196459
56.180626604632565,49900.0,296.6011077196459
56.181626770571896,50029.0,296.60912973635465
56.20062658555908,50066.0,296.60912973635465
56.20162675149841,50155.0,296.6116106525651
56.20262667901916,50417.0,296.6158638355336
56.20362660653991,50695.0,296.62267849332756
56.36662671335144,50860.0,297.0807357420887
56.36762664087219,50962.0,297.08928951002207
56.36862680681152,51187.0,297.1053439753133
56.36962673433227,51461.0,297.12272770422777
56.370626661853024,51760.0,297.23229822731474
56.52762672670288,51866.0,297.6221778241487
56.52862665422363,51937.0,297.6265459886255
56.58162662752075,52085.0,297.6289757549632
56.58262679346008,52219.0,297.63056856855366
56.58362672098083,52499.0,297.63615067241165
56.58462664850158,52795.0,298.06549957682586
56.73762676484985,52856.0,298.06549957682586
56.7386266923706,52886.0,298.071092602388
56.739626619891354,53133.0,298.0808955972621
56.740626785830685,53438.0,298.0968669347584
56.74162671335144,53694.0,298.1061843851062
56.85862681634826,53845.0,298.80355923135164
56.859626743869015,53940.0,298.8210404187306
56.86062667138977,54220.0,298.84690379623976
56.91562673814697,54221.0,298.84690379623976
56.91662666566772,54452.0,298.86684561184745
56.91762659318847,54704.0,299.1748107546888
57.03062674768371,54761.0,299.1748107546888
57.031626675204464,54944.0,299.8542198046463
57.032626602725216,55125.0,299.85946452609767
57.03362676866455,55338.0,299.8622675453447
57.0346266961853,55554.0,300.5412089248692
57.056626770571896,55634.0,301.3983217874601
57.05762669809265,55668.0,301.40258479003114


==> Figures/ProgressLBComplete_Total.csv <==
Time,Node,LB
2.3420210843534155,0.0,248.796044183772
2.3510208245239257,0.0,250.13266620402638
3.4250209446868896,0.0,250.13266620402638
3.446020853134155,0.0,267.4324941432336
3.450020801635742,0.0,267.4324941432336
3.459020864578247,0.0,269.21806899852504
3.5040209408721923,0.0,269.21806899852504
3.515020858856201,0.0,274.77221439853304
3.516020786376953,0.0,274.77221439853304
4.216020834060669,0.0,274.77221439853304
4.228020917984009,0.0,274.77221439853304
4.246020805450439,1.0,276.8244154811949
4.251020919891357,2.0,279.16795117580153
4.268020879837036,3.0,279.16795117580153
4.946020853134155,4.0,279.7060863034121
4.969020855041504,5.0,279.7060863034121
4.971020948501587,6.0,279.7060863034121
4.983020794006348,7.0,279.7060863034121
4.998020898910522,8.0,281.0630515126573
5.577020895095825,9.0,281.0630515126573
6.081020843597412,10.0,281.0630515126573
6.085020792098999,11.0,281.0630515126573
6.087020885559082,12.0,281.0630515126573
6.093020927520752,13.0,281.0630515126573
6.1150210019073485,14.0,281.0630515126573
6.124020826431274,15.0,281.0630515126573
6.137020837875366,16.0,281.0630515126573
6.142020952316284,17.0,281.0630515126573
6.144020807357788,19.0,281.0630515126573
6.153020870300293,22.0,281.79802076598884
6.155020963760376,23.0,281.79802076598884
6.156020891281128,24.0,281.79802076598884
6.159020912261963,25.0,281.79802076598884
6.160020839782715,26.0,281.79802076598884
6.161021005722046,27.0,281.79802076598884
6.162020933242798,28.0,281.79802076598884
6.164020788284302,29.0,281.79802076598884
6.1770207997283935,30.0,281.79802076598884
6.18702079019165,31.0,281.9958569527064
6.19302083215332,32.0,281.9958569527064
6.19902087411499,33.0,281.9958569527064
6.207021009536743,34.0,281.9958569527064
6.208020937057495,35.0,281.9958569527064
6.209020864578247,36.0,281.9958569527064
6.21102095803833,37.0,281.9958569527064
6.216020834060669,38.0,281.9958569527064
6.219020855041504,39.0,281.9958569527064
6.220020782562256,40.0,281.9958569527064
6.222020876022339,41.0,281.9958569527064
6.227020990463257,42.0,281.9958569527064
6.229020845504761,43.0,281.9958569527064
6.2400210019073485,45.0,281.9958569527064
6.760020982833862,46.0,281.9958569527064
6.774020921798706,47.0,281.9958569527064
6.787020933242798,48.0,281.9958569527064
7.575020801635742,49.0,281.9958569527064
7.577020895095825,50.0,281.9958569527064
7.582021009536743,51.0,281.9958569527064
7.597020876022339,52.0,281.9958569527064
7.598020803543091,53.0,281.9958569527064
7.600020897003174,54.0,281.9958569527064
7.605021011444092,55.0,281.9958569527064
7.6150210019073485,56.0,281.9958569527064
7.6170208569488524,57.0,281.9958569527064
7.621020805450439,59.0,281.9958569527064
7.625020992370605,60.0,281.9958569527064
7.632020961853027,61.0,281.9958569527064
7.665020954223633,62.0,281.9958569527064
7.6760208722076415,63.0,281.9958569527064
7.686020862670898,64.0,281.9958569527064
7.69302083215332,65.0,281.9958569527064
7.696020853134155,66.0,281.9958569527064
7.706020843597412,67.0,281.9958569527064
8.24702097138977,68.0,281.9958569527064
8.255020868392943,69.0,281.9958569527064
8.7890207882843,70.0,281.9958569527064
8.800020944686889,71.0,281.9958569527064
8.810020935150146,72.0,281.9958569527064
8.81902099809265,73.0,281.9958569527064
8.820020925613402,74.0,281.9958569527064
8.82402087411499,75.0,281.9958569527064
8.829020988555907,76.0,281.9958569527064
8.838020813079833,77.0,281.9958569527064
8.864020835968017,78.0,281.9958569527064
8.875020992370604,79.0,281.9958569527064
8.8900208588562,80.0,281.9958569527064
8.894020807357787,81.0,281.9958569527064
8.900020849319457,82.0,281.9958569527064
8.901021015258788,83.0,281.9958569527064
8.90202094277954,84.0,281.9958569527064
8.904020797821044,85.0,281.9958569527064
8.906020891281127,86.0,281.9958569527064
8.910020839782714,87.0,281.9958569527064
8.915020954223632,88.0,281.9958569527064
8.916020881744384,89.0,281.9958569527064
8.92002083024597,90.0,281.9958569527064
8.922020923706054,91.0,281.9958569527064
8.924020778747558,92.0,281.9958569527064
8.933020841690062,93.0,281.9958569527064
8.942020904632567,94.0,281.9958569527064
8.959020864578246,95.0,281.9958569527064
8.964020979019164,96.0,281.9958569527064
8.968020927520751,97.0,281.9958569527064
8.97302080354309,98.0,281.9958569527064
8.97902084550476,99.0,281.9958569527064
8.988020908447265,100.0,281.9958569527064
8.990021001907348,101.0,281.9958569527064
8.995020877929687,102.0,281.9958569527064
8.99702097138977,103.0,281.9958569527064
9.001020919891356,104.0,281.9958569527064
9.005020868392943,105.0,281.9958569527064
9.00902081689453,106.0,281.9958569527064
9.014020931335448,108.0,281.9958569527064
9.0150208588562,109.0,281.9958569527064
9.016020786376952,111.0,281.9958569527064
9.019020807357787,113.0,281.9958569527064
9.022020828338622,114.0,281.9958569527064
9.02702094277954,115.0,281.9958569527064
9.029020797821044,116.0,281.9958569527064
9.030020963760375,117.0,281.9958569527064
9.0390207882843,118.0,281.9958569527064
9.044020902725219,119.0,281.9958569527064
9.072020780654906,120.0,281.9958569527064
9.075020801635741,121.0,281.9958569527064
9.079020988555907,122.0,281.9958569527064
9.082021009536742,123.0,281.9958569527064
9.086020958038329,124.0,281.9958569527064
9.089020979019164,125.0,281.9958569527064
9.094020855041503,126.0,281.9958569527064
9.095020782562255,127.0,281.9958569527064
9.09802080354309,128.0,281.9958569527064
9.101020824523925,129.0,281.9958569527064
9.10402084550476,130.0,281.9958569527064
9.109020959945678,131.0,281.9958569527064
9.113020908447265,132.0,281.9958569527064
9.114020835968017,133.0,281.9958569527064
9.118020784469604,135.0,281.9958569527064
9.121020805450438,136.0,281.9958569527064
9.124020826431273,137.0,281.9958569527064
9.130020868392943,138.0,281.9958569527064
9.135020982833861,139.0,281.9958569527064
9.144020807357787,140.0,281.9958569527064
9.154020797821044,142.0,281.9958569527064
9.15802098474121,143.0,281.9958569527064
9.17002083024597,144.0,281.9958569527064
9.18702079019165,146.0,281.9958569527064
9.192020904632567,147.0,281.9958569527064
9.195020925613402,148.0,281.9958569527064
9.200020801635741,149.0,281.9958569527064
9.204020988555907,150.0,281.9958569527064
9.210020792098998,151.0,281.9958569527064
9.211020958038329,152.0,281.9958569527064
9.218020927520751,153.0,281.9958569527064
9.227020990463256,154.0,281.9958569527064
9.23002101144409,155.0,281.9958569527064
9.233020794006347,156.0,281.9958569527064
9.236020814987182,157.0,281.9958569527064
9.240021001907348,158.0,281.9958569527064
9.24702097138977,159.0,281.9958569527064
9.249020826431273,160.0,281.9958569527064
9.252020847412108,161.0,281.9958569527064
9.25302101335144,162.0,281.9958569527064
9.257020961853026,163.0,281.9958569527064
9.258020889373778,164.0,281.9958569527064
9.25902081689453,165.0,281.9958569527064
9.262020837875365,166.0,281.9958569527064
9.263021003814696,167.0,281.9958569527064
9.266020786376952,168.0,281.9958569527064
9.268020879837035,169.0,281.9958569527064
9.273020994277953,170.0,281.9958569527064
9.279020797821044,171.0,281.9958569527064
9.282020818801879,172.0,281.9958569527064
9.284020912261962,173.0,281.9958569527064
9.298020851226806,174.0,281.9958569527064
9.317020904632567,175.0,281.9958569527064
9.335020792098998,176.0,281.9958569527064
9.344020855041503,177.0,281.9958569527064
9.356020938964843,178.0,281.9958569527064
9.373020898910521,179.0,281.9958569527064
9.377020847412108,180.0,281.9958569527064
9.381020795913695,181.0,281.9958569527064
9.38402081689453,182.0,281.9958569527064
9.3900208588562,183.0,281.9958569527064
9.394020807357787,184.0,281.9958569527064
9.395020973297118,185.0,281.9958569527064
9.397020828338622,186.0,281.9958569527064
9.398020994277953,187.0,281.9958569527064
9.40202094277954,188.0,281.9958569527064
9.405020963760375,189.0,281.9958569527064
9.409020912261962,190.0,281.9958569527064
9.421020996185302,191.0,281.9958569527064
9.428020965667724,192.0,281.9958569527064
9.43702079019165,193.0,281.9958569527064
9.44402099809265,194.0,281.9958569527064
9.447020780654906,197.0,281.9958569527064
9.451020967575072,198.0,281.9958569527064
9.453020822616576,199.0,281.9958569527064
9.456020843597411,200.0,281.9958569527064
9.458020937057494,201.0,281.9958569527064
9.464020979019164,214.0,281.9958569527064
9.715020906539916,249.0,281.9958569527064
9.927020799728393,261.0,281.9958569527064
9.95502091607666,262.0,281.9958569527064
10.23502088746643,263.0,281.9958569527064
10.236020814987182,266.0,281.9958569527064
10.363020908447265,278.0,281.9958569527064
10.365021001907348,294.0,281.9958569527064
10.3660209294281,295.0,281.9958569527064
10.379020940872191,298.0,281.9958569527064
10.382020961853026,301.0,281.9958569527064
10.736020814987182,306.0,281.9958569527064
10.737020980926513,316.0,281.9958569527064
11.13402081689453,321.0,281.9958569527064
11.141020786376952,322.0,281.9958569527064
11.157020818801879,360.0,281.9958569527064
11.15802098474121,405.0,281.9958569527064
11.635020982833861,412.0,281.9958569527064
12.463020813079833,414.0,281.9958569527064
12.474020969482421,440.0,281.9958569527064
13.336020958038329,447.0,284.94735703835056
13.337020885559081,454.0,284.94735703835056
13.3900208588562,483.0,284.94735703835056
13.391020786376952,521.0,284.94735703835056
13.4140207882843,528.0,284.94735703835056
13.6400208588562,539.0,284.94735703835056
13.641020786376952,553.0,284.94735703835056
13.642020952316283,605.0,284.94735703835056
13.971020948501586,607.0,284.94735703835056
13.987020980926513,639.0,284.94735703835056
13.988020908447265,705.0,286.4007196741582
14.084020864578246,749.0,286.417788610643
14.086020958038329,758.0,286.41812993273027
14.112020980926513,767.0,286.41812993273027
14.113020908447265,768.0,286.41812993273027
14.239020835968017,797.0,286.41812993273027
14.453020822616576,798.0,286.41812993273027
14.454020988555907,805.0,286.41812993273027
14.468020927520751,926.0,286.41812993273027
14.978020917984008,967.0,286.9391528902311
14.981020938964843,1005.0,286.9391528902311
14.982020866485595,1057.0,286.9391528902311
14.983020794006347,1090.0,286.9391528902311
14.999020826431273,1118.0,286.9391528902311
15.219020855041503,1127.0,287.44984470173364
15.53302098474121,1140.0,287.44984470173364
15.880020868392943,1189.0,287.5866112112376
15.881020795913695,1197.0,287.5866112112376
15.882020961853026,1228.0,287.7395318907838
15.883020889373778,1318.0,288.0204317450162
15.919020902725219,1322.0,288.0204317450162
15.923020851226806,1344.0,288.3127593110293
15.924020778747558,1408.0,288.45409543910927
15.958020937057494,1529.0,288.7065883536117
15.959020864578246,1606.0,289.34846237508515
15.984020959945678,1729.0,289.6051547329445
16.27102090081787,1733.0,289.7398875912248
16.820020925613402,1773.0,289.82652899099196
16.821020853134154,1808.0,289.8692142626574
16.942020904632567,1827.0,289.8814491358768
17.917020809265136,1828.0,289.8814491358768
17.918020975204467,1873.0,289.89004668899736
17.91902090272522,1907.0,289.90038464421076
17.978020917984008,1935.0,290.0091933017927
17.97902084550476,1941.0,290.0347350809937
17.984020959945678,1955.0,290.0347350809937
17.98502088746643,2007.0,290.2696132444359
17.98602081498718,2107.0,290.4504380561958
18.034020912261962,2115.0,290.4504380561958
18.238020908447265,2142.0,290.4689194998866
18.2410209294281,2207.0,290.744770767275
18.530020963760375,2252.0,290.8304232467891
18.55602098664856,2293.0,291.03180855207944
18.81802083215332,2305.0,291.152151865903
18.81902099809265,2307.0,291.152151865903
18.99702097138977,2354.0,291.2353084845601
18.99802089891052,2381.0,291.2425937122749
18.999020826431273,2409.0,291.2741876599648
19.017020952316283,2460.0,291.43649863632913
19.40802098474121,2479.0,291.4882684811592
19.409020912261962,2510.0,291.5121520057538
19.411021005722045,2610.0,291.6580894155586
19.434021007629394,2648.0,291.9892277842975
19.435020935150146,2710.0,292.12801215211783
19.463020813079833,2805.0,292.36367708700584
19.464020979019164,2810.0,292.4463962779888
19.465020906539916,2912.0,292.5669985803553
19.484020959945678,2971.0,292.6064639203983
19.48502088746643,2985.0,292.63807673643527
19.48602081498718,3034.0,292.7293526571309
19.487020980926513,3114.0,293.02486041130794
19.505020868392943,3126.0,293.02486041130794
19.506020795913695,3198.0,293.2174275199733
19.507020961853026,3310.0,293.4786809670943
19.62202097138977,3312.0,293.4786809670943
19.62302089891052,3316.0,293.5231917375858
19.641020786376952,3334.0,293.5231917375858
19.642020952316283,3418.0,293.7019718150071
19.678020965667724,3494.0,293.8933467637252
19.679020893188476,3521.0,294.00506517380757
19.69302083215332,3637.0,294.21649850510494
19.69402099809265,3690.0,294.26116789407035
19.713020813079833,3802.0,294.4207740157605
19.727020990463256,3812.0,294.4207740157605
19.728020917984008,3823.0,294.4855557574367
19.72902084550476,3928.0,294.55111915988
19.744020950408935,3995.0,294.8575187290436
19.74602080545044,4024.0,294.91983718413763
19.749020826431273,4124.0,294.966089695888
19.767020952316283,4147.0,295.06909853889255
19.7890207882843,4324.0,295.4945994365328
19.790020954223632,4424.0,295.62685207805475
19.80602098664856,4497.0,295.8398122018054
19.80702091416931,4524.0,295.9044079074522
19.808020841690062,4626.0,295.94334203281414
19.82402087411499,4700.0,296.17006280175366
19.82502080163574,4816.0,296.26455821700995
19.826020967575072,4831.0,296.26870951836406
19.842021,4891.0,296.55139647438745
19.846020948501586,4931.0,296.6712151559144
19.847020876022338,5032.0,296.7523983359582
19.864020835968017,5088.0,297.0994103057907
19.865021001907348,5143.0,297.2214781495512
19.886020910354613,5281.0,297.6467319944915
19.888021003814696,5348.0,297.6983793064311
19.90702081880188,5494.0,298.05768835690975
19.90802098474121,5548.0,298.1077615247795
19.909020912261962,5659.0,298.1446436218066
20.154020797821044,5689.0,298.5106736447561
20.17602087220764,5698.0,298.5106736447561
20.178020965667724,5769.0,298.61904519408137
20.179020893188476,5872.0,298.692718803553
20.197020780654906,5932.0,299.41781395109155
20.198020946594237,5933.0,299.43920542851106
20.19902087411499,6077.0,299.47042367526456
20.20002080163574,6122.0,299.4994549570049
20.202020895095824,6190.0,300.23481535693924
20.207021009536742,6221.0,300.8167911080436
20.208020937057494,6260.0,301.65823843712616


==> Figures/ProgressUBBasic_Total.csv <==
Time,ObjVal,SPHeur
30.448626730517578,314.5991265414813,False
31.442626688555908,311.7916719051,False
32.14262673623962,310.6026074525505,False
35.20262667901916,303.5089404613528,False
45.306626770571896,301.7428983952259,False
48.27762672670288,301.6582384371261,False
57.05762669809265,301.6582384371261,False


==> Figures/ProgressUBComplete_Total.csv <==
Time,ObjVal,SPHeur
2.3450207825622558,347.04251014460493,False
8.255020868392943,336.6402469939481,True
11.141020786376952,302.0218782283482,True
14.238020908447265,301.74289839522584,False
17.983020794006347,301.65823843712616,False
20.208020937057494,301.65823843712616,False


==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

